Fast Non-Line-of-Sight Transient Data Simulation and an Open Benchmark Dataset

Non-Line-of-Sight (NLOS) imaging reconstructs the shape and depth of hidden objects from picosecond-resolved transient signals, offering potential applications in autonomous driving, security, and medical diagnostics. However, current NLOS experiments rely on expensive hardware and complex system alignment, limiting their scalability. This manuscript presents a simplified simulation method that generates NLOS transient data by modeling light-intensity transport rather than performing conventional path tracing, significantly enhancing computational efficiency. All scene elements, including the relay surface, hidden target, stand-off distance, detector time resolution, and acquisition window are fully parameterized, allowing for rapid configuration of test scenarios. Reconstructions based on the simulated data accurately recover hidden geometries, validating the effectiveness of the approach. The proposed tool reduces the entry barrier for NLOS research and supports the optimization of system design.

==> ref.txt <==
1
@article{faccio2020non,
  title={Non-line-of-sight imaging},
  author={Faccio, Daniele and Velten, Andreas and Wetzstein, Gordon},
  journal={Nature Reviews Physics},
  volume={2},
  number={6},
  pages={318--327},
  year={2020},
  publisher={Nature Publishing Group UK London}
}
2
@article{o2018confocal,
  title={Confocal non-line-of-sight imaging based on the light-cone transform},
  author={O’Toole, Matthew and Lindell, David B and Wetzstein, Gordon},
  journal={Nature},
  volume={555},
  number={7696},
  pages={338--341},
  year={2018},
  publisher={Nature Publishing Group UK London}
}
3
@article{heide2019non,
  title={Non-line-of-sight imaging with partial occluders and surface normals},
  author={Heide, Felix and O’Toole, Matthew and Zang, Kai and Lindell, David B and Diamond, Steven and Wetzstein, Gordon},
  journal={ACM Transactions on Graphics (ToG)},
  volume={38},
  number={3},
  pages={1--10},
  year={2019},
  publisher={ACM New York, NY, USA}
}
4
@article{cao2022high,
  title={High-resolution non-line-of-sight imaging employing active focusing},
  author={Cao, Ruizhi and De Goumo{\"e}ns, Fr{\'e}d{\'e}ric and Blochet, Baptiste and Xu, Jian and Yang, Changhuei},
  journal={Nature Photonics},
  volume={16},
  number={6},
  pages={462--468},
  year={2022},
  publisher={Nature Publishing Group UK London}
}
5
@article{shi2022non,
  title={Non-invasive imaging through scattering medium and around corners beyond 3D memory effect},
  author={Shi, YingJie and Guo, EnLai and Sun, Ming and Bai, LianFa and Han, Jing},
  journal={Optics Letters},
  volume={47},
  number={17},
  pages={4363--4366},
  year={2022},
  publisher={Optica Publishing Group}
}
6
@article{shi2023imaging,
  title={Imaging consecutive targets through scattering medium and around corners beyond the optical memory effect using untrained network},
  author={Shi, Yingjie and Guo, Enlai and Sun, Ming and Bai, Lianfa and Mu, Dan and Han, Jing},
  journal={Results in Physics},
  volume={51},
  pages={106691},
  year={2023},
  publisher={Elsevier}
}
7
@article{miao2023super,
  title={Super-resolution non-line-of-sight imaging based on temporal encoding},
  author={Miao, Jinye and Guo, Enlai and Shi, Yingjie and Cai, Fuyao and Bai, Lianfa and Han, Jing},
  journal={Optics Express},
  volume={31},
  number={24},
  pages={40235--40248},
  year={2023},
  publisher={Optica Publishing Group}
}
8
@article{metzler2020deep,
  title={Deep-inverse correlography: towards real-time high-resolution non-line-of-sight imaging},
  author={Metzler, Christopher A and Heide, Felix and Rangarajan, Prasana and Balaji, Muralidhar Madabhushi and Viswanath, Aparna and Veeraraghavan, Ashok and Baraniuk, Richard G},
  journal={Optica},
  volume={7},
  number={1},
  pages={63--71},
  year={2020},
  publisher={Optical Society of America}
}

9
@article{liu2023single,
  title={Single-shot non-line-of-sight imaging based on chromato-axial differential correlography},
  author={Liu, Lingfeng and Zhu, Shuo and Zhang, Wenjun and Bai, Lianfa and Guo, Enlai and Han, Jing},
  journal={Photonics Research},
  volume={12},
  number={1},
  pages={106--114},
  year={2023},
  publisher={Chinese Laser Press and Optica Publishing Group}
}
10
@inproceedings{seidel2019corner,
  title={Corner occluder computational periscopy: Estimating a hidden scene from a single photograph},
  author={Seidel, Sheila W and Ma, Yanting and Murray-Bruce, John and Saunders, Charles and Freeman, William T and Yu, Christopher C and Goyal, Vivek K},
  booktitle={2019 IEEE International Conference on Computational Photography (ICCP)},
  pages={1--9},
  year={2019},
  organization={IEEE}
}
11
@inproceedings{baradad2018inferring,
  title={Inferring light fields from shadows},
  author={Baradad, Manel and Ye, Vickie and Yedidia, Adam B and Durand, Fr{\'e}do and Freeman, William T and Wornell, Gregory W and Torralba, Antonio},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={6267--6275},
  year={2018}
}
12
@inproceedings{yedidia2019using,
  title={Using unknown occluders to recover hidden scenes},
  author={Yedidia, Adam B and Baradad, Manel and Thrampoulidis, Christos and Freeman, William T and Wornell, Gregory W},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={12231--12239},
  year={2019}
}
13
@article{kirmani2011looking,
  title={Looking around the corner using ultrafast transient imaging},
  author={Kirmani, Ahmed and Hutchison, Tyler and Davis, James and Raskar, Ramesh},
  journal={International journal of computer vision},
  volume={95},
  pages={13--28},
  year={2011},
  publisher={Springer}
}
14
@article{kadambi2016occluded,
  title={Occluded imaging with time-of-flight sensors},
  author={Kadambi, Achuta and Zhao, Hang and Shi, Boxin and Raskar, Ramesh},
  journal={ACM Transactions on Graphics (ToG)},
  volume={35},
  number={2},
  pages={1--12},
  year={2016},
  publisher={ACM New York, NY, USA}
}
15
@inproceedings{pandharkar2011estimating,
  title={Estimating motion and size of moving non-line-of-sight objects in cluttered environments},
  author={Pandharkar, Rohit and Velten, Andreas and Bardagjy, Andrew and Lawson, Everett and Bawendi, Moungi and Raskar, Ramesh},
  booktitle={CVPR 2011},
  pages={265--272},
  year={2011},
  organization={IEEE}
}
16
@article{xu2018revealing,
  title={Revealing hidden scenes by photon-efficient occlusion-based opportunistic active imaging},
  author={Xu, Feihu and Shulkind, Gal and Thrampoulidis, Christos and Shapiro, Jeffrey H and Torralba, Antonio and Wong, Franco NC and Wornell, Gregory W},
  journal={Optics express},
  volume={26},
  number={8},
  pages={9945--9962},
  year={2018},
  publisher={Optical Society of America}
}
17
@article{liu2019non,
  title={Non-line-of-sight imaging using phasor-field virtual wave optics},
  author={Liu, Xiaochun and Guill{\'e}n, Ib{\'o}n and La Manna, Marco and Nam, Ji Hyun and Reza, Syed Azer and Huu Le, Toan and Jarabo, Adrian and Gutierrez, Diego and Velten, Andreas},
  journal={Nature},
  volume={572},
  number={7771},
  pages={620--623},
  year={2019},
  publisher={Nature Publishing Group UK London}
}
18
@article{liu2021non,
  title={Non-line-of-sight reconstruction with signal--object collaborative regularization},
  author={Liu, Xintong and Wang, Jianyu and Li, Zhupeng and Shi, Zuoqiang and Fu, Xing and Qiu, Lingyun},
  journal={Light: Science \& Applications},
  volume={10},
  number={1},
  pages={198},
  year={2021},
  publisher={Nature Publishing Group UK London}
}
19
@inproceedings{shi2023steady,
  title={Steady state non-line of sight imaging via unsupervised network},
  author={Shi, Yingjie and Guo, Enlai and Miao, Jinye and Sun, Ming and Bai, Lianfa and Han, Jing},
  booktitle={Ninth symposium on novel photoelectronic detection technology and applications},
  volume={12617},
  pages={559--563},
  year={2023},
  organization={SPIE}
}
20
@article{zhang2024real,
  title={Real-time scan-free non-line-of-sight imaging},
  author={Zhang, Wenjun and Guo, Enlai and Zhu, Shuo and Huang, Chenyang and Chen, Lijia and Liu, Lingfeng and Bai, Lianfa and Lam, Edmund Y and Han, Jing},
  journal={APL Photonics},
  volume={9},
  number={12},
  year={2024},
  publisher={AIP Publishing}
}
21
@article{owens2008gpu,
  title={GPU computing},
  author={Owens, John D and Houston, Mike and Luebke, David and Green, Simon and Stone, John E and Phillips, James C},
  journal={Proceedings of the IEEE},
  volume={96},
  number={5},
  pages={879--899},
  year={2008},
  publisher={IEEE}
}
22
@article{yi2021differentiable,
  title={Differentiable transient rendering},
  author={Yi, Shinyoung and Kim, Donggun and Choi, Kiseok and Jarabo, Adrian and Gutierrez, Diego and Kim, Min H},
  journal={ACM Transactions on Graphics (TOG)},
  volume={40},
  number={6},
  pages={1--11},
  year={2021},
  publisher={ACM New York, NY, USA}
}
23
@inproceedings{plack2023fast,
  title={Fast differentiable transient rendering for non-line-of-sight reconstruction},
  author={Plack, Markus and Callenberg, Clara and Schneider, Monika and Hullin, Matthias B},
  booktitle={Proceedings of the IEEE/CVF Winter Conference on Applications of Computer Vision},
  pages={3067--3076},
  year={2023}
}
24
@incollection{royo2022non,
  title={Non-line-of-sight transient rendering},
  author={Royo, Diego and Garc{\'\i}a, Jorge and Luesia-Lahoz, Pablo and Marco, Julio and Guti{\'e}rrez, Diego and Mu{\~n}oz, Adolfo and Jarabo, Adri{\'a}n},
  booktitle={ACM SIGGRAPH 2022 Posters},
  pages={1--2},
  year={2022}
}
25
@article{iseringhausen2020non,
  title={Non-line-of-sight reconstruction using efficient transient rendering},
  author={Iseringhausen, Julian and Hullin, Matthias B},
  journal={ACM Transactions on Graphics (ToG)},
  volume={39},
  number={1},
  pages={1--14},
  year={2020},
  publisher={ACM New York, NY, USA}
}
26
@article{pediredla2024time,
  title={Time-of-Flight and Transient Rendering},
  author={PEDIREDLA, Adithya Kumar},
  journal={Computational Imaging for Scene Understanding: Transient, Spectral, and Polarimetric Analysis},
  pages={45},
  year={2024},
  publisher={John Wiley \& Sons}
}
27
@article{chen2020learned,
  title={Learned feature embeddings for non-line-of-sight imaging and recognition},
  author={Chen, Wenzheng and Wei, Fangyin and Kutulakos, Kiriakos N and Rusinkiewicz, Szymon and Heide, Felix},
  journal={ACM Transactions on Graphics (ToG)},
  volume={39},
  number={6},
  pages={1--18},
  year={2020},
  publisher={ACM New York, NY, USA}
}
28
@inproceedings{chen2019steady,
  title={Steady-state non-line-of-sight imaging},
  author={Chen, Wenzheng and Daneau, Simon and Mannan, Fahim and Heide, Felix},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={6790--6799},
  year={2019}
}
29
@article{tancock2019review,
  title={A review of new time-to-digital conversion techniques},
  author={Tancock, Scott and Arabul, Ekin and Dahnoun, Naim},
  journal={IEEE transactions on Instrumentation and Measurement},
  volume={68},
  number={10},
  pages={3406--3417},
  year={2019},
  publisher={IEEE}
}
30
@article{roberts2010brief,
  title={A brief introduction to time-to-digital and digital-to-time converters},
  author={Roberts, Gordon W and Ali-Bakhshian, Mohammad},
  journal={IEEE Transactions on Circuits and Systems II: Express Briefs},
  volume={57},
  number={3},
  pages={153--157},
  year={2010},
  publisher={IEEE}
}
31
@article{szyduczynski2023time,
  title={Time-to-digital conversion techniques: a survey of recent developments},
  author={Szyduczy{\'n}ski, Jakub and Ko{\'s}cielnik, Dariusz and Mi{\'s}kowicz, Marek},
  journal={Measurement},
  volume={214},
  pages={112762},
  year={2023},
  publisher={Elsevier}
}
32
@article{chang2015shapenet,
  title={Shapenet: An information-rich 3d model repository},
  author={Chang, Angel X and Funkhouser, Thomas and Guibas, Leonidas and Hanrahan, Pat and Huang, Qixing and Li, Zimo and Savarese, Silvio and Savva, Manolis and Song, Shuran and Su, Hao and others},
  journal={arXiv preprint arXiv:1512.03012},
  year={2015}
}
33
@article{lindell2019wave,
  title={Wave-based non-line-of-sight imaging using fast fk migration},
  author={Lindell, David B and Wetzstein, Gordon and O'Toole, Matthew},
  journal={ACM Transactions on Graphics (ToG)},
  volume={38},
  number={4},
  pages={1--13},
  year={2019},
  publisher={ACM New York, NY, USA}
}
34
@article{la2020non,
  title={Non-line-of-sight-imaging using dynamic relay surfaces},
  author={La Manna, Marco and Nam, Ji-Hyun and Azer Reza, Syed and Velten, Andreas},
  journal={Optics express},
  volume={28},
  number={4},
  pages={5331--5339},
  year={2020},
  publisher={Optical Society of America}
}

